Scaling Integer Arithmetic in Probabilistic Programs

Distributions on integers are ubiquitous in probabilistic modeling but remain challenging for many of today's probabilistic programming languages (PPLs). The core challenge comes from discrete structure: many of today's PPL inference strategies rely on enumeration, sampling, or differentiation in order to scale, which fail for high-dimensional complex discrete distributions involving integers. Our insight is that there is structure in arithmetic that these approaches are not using. We present a binary encoding strategy for discrete distributions that exploits the rich logical structure of integer operations like summation and comparison. We leverage this structured encoding with knowledge compilation to perform exact probabilistic inference, and show that this approach scales to much larger integer distributions with arithmetic.

==> data/equals.csv <==
x,p_linear,p_bwh,j_bwh,j_oh
1,0.11,0.11,0.0017,0.004740307
2,0.115,0.12,0.0012,0.001882115
3,0.15,0.14,0.0015,0.002609421
4,0.29,0.2,0.002,0.004926123
5,2.11,0.31,0.003,0.013286697
6,82.905,1.22,0.0052,0.047707426
7,,6.55,0.0106,0.207508182
8,,30.38,0.0244,1.015595556
9,,164.9,0.0714,5.652229346
10,,937.16,0.2784,34.43310192
11,,,1.5183,206.0694098
12,,,6.9165,1280.363502
13,,,36.2844,
14,,,171.3107,
15,,,956.06,


==> data/lessthan.csv <==
x,p_linear,p_bwh,j_bwh,j_oh
1,0.105,0.14,0.0009,0.001866825
2,0.12,0.18,0.0011,0.001826725
3,0.16,0.22,0.0015,0.002749897
4,0.335,0.37,0.002,0.006126941
5,3.28,0.81,0.0032,0.019803583
6,156.885,3.24,0.0056,0.089168574
7,,18.36,0.0114,0.447707505
8,,98.05,0.0263,2.83974169
9,,591.17,0.0781,20.2052596
10,,3002.36,0.3183,183.1244218
11,,,1.7206,1448.395615
12,,,7.4977,
13,,,40.8138,
14,,,175.54,
15,,,961.68,


==> data/luhn.csv <==
k,WebPPL,DP,Psi,Dice.jl
2,0.0048,0.0762,0.4122,0.011904383
3,0.0228,1.0858,56.632,0.010643947
4,0.1288,16.904,7966.656,0.016129508
5,0.6068,225.823,,0.017996346
6,5.241,,,0.021270713
7,59.4592,,,0.029190479
8,622.55,,,0.037252348
9,5582.102,,,0.052844465


==> data/plus.csv <==
x,p_linear,p_bwh,j_bwh,j_oh
1,0.13,0.12,0.004,0.002435477
2,0.15,0.14,0.0013,0.002931988
3,0.26,0.18,0.0017,0.010447068
4,1.255,0.34,0.0026,0.074120873
5,22.405,0.74,0.0044,0.663320842
6,613.845,3.03,0.0082,6.679210343
7,,18.77,0.0175,65.829365
8,,99.03,0.0405,654.3839444
9,,587.74,0.1117,
10,,4498.61,0.3652,
11,,,1.7528,
12,,,7.2554,
13,,,37.4112,
14,,,194.62,
15,,,1073.26,

